Experimental prospects for precision observables in $e^{-}e^{+}\rightarrow q\bar{q}$ with $q=b,c$ processes at the ILC operating at 250 and 500 GeV of center of mass

Future Higgs Factories will allow the precise study of $e^{-}e^{+}\rightarrow q\bar{q}$ with $q=s,c,b,t$ interactions at different energies, from the Z-pole up to high energies never reached before. In this contribution, we will discuss the experimental prospects for the measurement of differential observables in $e^{-}e^{+}\rightarrow b\bar{b}$ and $e^{-}e^{+}\rightarrow c\bar{c}$ processes at high energies, 250 and 500 GeV, using full simulation samples and the full reconstruction chain from the ILD concept group. These processes call for superb primary and secondary vertex measurements, a high tracking efficiency to correctly measure the vertex charge and excellent hadron identification capabilities using $dE/dx$. This latter aspect will be discussed in detail together with its implementation within the standard flavour tagging tools developed for ILD (LCFI+). In addition, prospects associated with potential improvements using cluster counting techniques instead of traditional $dE/dx$ will be discussed.

==> figures/resultsCS.txt <==

At 500 GeV. Old Samples.
Processing CSLumi500_old.C("eL_pR")...
Results in the eL_pR case:
Luminosity: 46.3703
Total cross-sections (sample): 32470.5
All flavours CS: 7221.63
Total ISR CS: 25248.9
All flavours events: 334869
ISR events: 1170798
Quark CS |   b   |   c   |   s   |   u   |   d   |
         |1178.81|1833.87|1180.6|1842.24|1186.1|
Quark ISR|   b   |   c   |   s   |   u   |   d   |
         |5264.68|4732.51|5259.92|4753.11|5238.65|
Events  |   b   |   c   |   s   |   u   |   d   |
        |54662|85037|54745|85425|55000|
Events ISR  |   b   |   c   |   s   |   u   |   d   |
        |244125|219448|243904|220403|242918|
root [1] .q
[marherje@ui03 DiffCSAndLuminosity]$ root CSLumi500_old.C\(\"eR_pL\"\)
   ------------------------------------------------------------
  | Welcome to ROOT 6.18/04                  https://root.cern |
  |                               (c) 1995-2019, The ROOT Team |
  | Built for linuxx8664gcc on Sep 11 2019, 15:38:23           |
  | From tags/v6-18-04@v6-18-04                                |
  | Try '.help', '.demo', '.license', '.credits', '.quit'/'.q' |
   ------------------------------------------------------------

root [0] 
Processing CSLumi500_old.C("eR_pL")...
Results in the eR_pL case:
Luminosity: 47.0138
Total cross-sections (sample): 17994.7
All flavours CS: 2397.44
Total ISR CS: 15597.3
All flavours events: 112713
ISR events: 733287
Quark CS |   b   |   c   |   s   |   u   |   d   |
         |253.202|821.715|248.693|821.418|252.415|
Quark ISR|   b   |   c   |   s   |   u   |   d   |
         |3196.91|3003.82|3195.48|2986.33|3214.71|
Events  |   b   |   c   |   s   |   u   |   d   |
        |11904|38632|11692|38618|11867|
Events ISR  |   b   |   c   |   s   |   u   |   d   |
        |150299|141221|150232|140399|151136|





At 500 GeV. New Samples

Processing CSLumi500_new.C("eL_pR")...
Results in the eL_pR case:
Luminosity: 241.134
Total cross-sections (sample): 31686.1
All flavours CS: 4927.45
Total ISR CS: 26758.6
All flavours events: 1188177
ISR events: 6452423
Quark CS |   b   |   c   |   s   |   u   |   d   |
         |611.357|1545.89|612.199|1546.1|611.904|
Quark ISR|   b   |   c   |   s   |   u   |   d   |
         |5506.38|5118.03|5504.62|5119.6|5510.02|
Events  |   b   |   c   |   s   |   u   |   d   |
        |147419|372767|147622|372818|147551|
Events ISR  |   b   |   c   |   s   |   u   |   d   |
        |1327775|1234132|1327352|1234511|1328653|
root [1] .q
[marherje@ui03 DiffCSAndLuminosity]$ root CSLumi500_new.C\(\"eR_pL\"\)
   ------------------------------------------------------------
  | Welcome to ROOT 6.18/04                  https://root.cern |
  |                               (c) 1995-2019, The ROOT Team |
  | Built for linuxx8664gcc on Sep 11 2019, 15:38:23           |
  | From tags/v6-18-04@v6-18-04                                |
  | Try '.help', '.demo', '.license', '.credits', '.quit'/'.q' |
   ------------------------------------------------------------

root [0] 
Processing CSLumi500_new.C("eR_pL")...
Results in the eR_pL case:
Luminosity: 429.624
Total cross-sections (sample): 17581.9
All flavours CS: 3039.03
Total ISR CS: 14542.9
All flavours events: 1305640
ISR events: 6247960
Quark CS |   b   |   c   |   s   |   u   |   d   |
         |416.939|893.773|416.053|895.98|416.288|
Quark ISR|   b   |   c   |   s   |   u   |   d   |
         |3002.46|2766.88|3003.11|2767.43|3003|
Events  |   b   |   c   |   s   |   u   |   d   |
        |179127|383986|178746|384934|178847|
Events ISR  |   b   |   c   |   s   |   u   |   d   |
        |1289927|1188715|1290206|1188952|1290160|

